The contribution of supermassive black holes in stripped nuclei to the supermassive black hole population of UCDs and galaxy clusters

We use the hydrodynamic EAGLE simulation to predict the numbers and masses of supermassive black holes in remnant nuclei of disrupted galaxies (stripped nuclei) and compare these to confirmed measurements of black holes in observed ultra-compact dwarf galaxies (UCDs). We find that black holes in stripped nuclei are consistent with the numbers and masses of those in observed UCDs. Approximately 50 per cent of stripped nuclei with $M > 2 \times 10^6 M_\odot$ should contain supermassive black holes. We further calculate how the presence of a black hole increases the dynamical mass of a stripped nucleus via the mass elevation ratio $\Psi$ defined as the ratio of the kinematically derived mass to the expected mass from stellar population synthesis. We find $\Psi_{sim} = 1.51^{+0.06}_{-0.04}$ for $M > 10^7 M_\odot$ stripped nuclei, consistent with that of observed UCDs which have $\Psi_{obs} = 1.7 \pm 0.2$ above $M > 10^7 M_\odot$. We also find that the mass elevation ratios of stripped nuclei with supermassive black holes can explain the observed number of UCDs with elevated mass-to-light ratios. Finally, we predict the relative number of massive black holes in stripped nuclei and galaxy nuclei and find that stripped nuclei should increase the number of black holes in galaxy clusters by 30 - 100 per cent, depending on the black hole occupation fraction of low-mass galaxies. We conclude that the population of supermassive black holes in UCDs represents a large and unaccounted-for portion of supermassive black holes in galaxy clusters.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
